Translation surfaces with logarithmically growing systole

We exhibit a sequence of translation surfaces $T_1, T_2,...$ with $T_g$ of genus $g$ and area $g$, such that the systole grows logarithmically with $g$. They are produced by starting with a fixed translation surface, taking covers with the same topology as those discovered by Brooks, and then adding handles by gluing along slits.

==> Figures/translation_systole_gluing.tikz <==
% Requires \usepackage{tikz}; include with \input{translation_systole_gluing.tikz}.
\begin{tikzpicture}[
  x=1cm, y=1cm,
  line cap=round, line join=round,
  font=\normalsize,
  surface/.style={draw=black, line width=.85pt},
  disk/.style={draw=diskblue, line width=.8pt},
  slit/.style={draw=slitred, line width=1pt},
  disk label/.style={text=diskblue, inner sep=2pt},
  slit label/.style={text=slitred, inner sep=2pt}
]
\definecolor{diskblue}{HTML}{2466AD}
\definecolor{slitred}{HTML}{C43E32}

% Surface silhouette, left open at the right to indicate continuation.
\draw[surface]
  (11.65,5.85)
  .. controls (10.25,5.98) and (7.80,5.85) .. (6.30,5.85)
  .. controls (4.65,5.85) and (3.00,5.90) .. (1.95,5.40)
  .. controls (.65,4.80) and (.25,3.85) .. (.25,2.95)
  .. controls (.25,1.78) and (.82,.85) .. (2.05,.40)
  .. controls (3.18,-.01) and (4.00,.15) .. (5.18,.38)
  .. controls (6.37,.61) and (7.06,.62) .. (8.17,.36)
  .. controls (9.45,.05) and (10.63,.11) .. (11.65,.48);

% A handle: the upper arc ends just above the front rim.
\draw[surface]
  (1.08,3.03) .. controls (1.39,2.77) and (2.20,2.77) .. (2.57,3.03);
\draw[surface]
  (1.36,3.00) .. controls (1.57,3.39) and (2.13,3.39) .. (2.32,3.00);

% The neighbourhood D_i.
\draw[disk]
  (3.90,5.51)
  .. controls (4.39,5.63) and (5.03,5.44) .. (5.27,5.08)
  .. controls (5.51,4.73) and (5.21,4.28) .. (5.04,3.97)
  .. controls (4.84,3.60) and (4.20,3.49) .. (3.77,3.59)
  .. controls (3.49,3.66) and (3.44,3.81) .. (3.17,3.83)
  .. controls (2.82,3.85) and (2.70,4.21) .. (2.84,4.53)
  .. controls (2.96,4.80) and (2.64,4.88) .. (2.92,5.14)
  .. controls (3.20,5.40) and (3.52,5.51) .. (3.90,5.51)
  -- cycle;
\node[disk label] at (5.60,5.24) {$D_i$};

% The neighbourhood D_j.
\draw[disk]
  (3.89,2.70)
  .. controls (4.44,2.81) and (5.02,2.57) .. (5.20,2.21)
  .. controls (5.37,1.91) and (5.13,1.62) .. (5.30,1.20)
  .. controls (5.43,.85) and (4.94,.69) .. (4.43,.64)
  .. controls (3.91,.55) and (3.35,.69) .. (3.19,1.06)
  .. controls (3.09,1.36) and (2.65,1.41) .. (2.75,1.78)
  .. controls (2.86,2.15) and (3.28,2.59) .. (3.56,2.67)
  .. controls (3.67,2.71) and (3.78,2.71) .. (3.89,2.70)
  -- cycle;
\node[disk label] at (5.61,2.29) {$D_j$};

% The second pair of neighbourhoods, as in the sketch.
\draw[disk]
  (7.75,5.48)
  .. controls (8.20,5.57) and (8.52,5.29) .. (8.98,5.14)
  .. controls (9.49,4.96) and (9.55,4.60) .. (9.45,4.17)
  .. controls (9.37,3.78) and (8.85,3.59) .. (8.48,3.65)
  .. controls (8.11,3.71) and (7.69,3.88) .. (7.58,4.12)
  .. controls (7.45,4.38) and (7.68,4.50) .. (7.39,4.63)
  .. controls (6.97,4.81) and (7.32,5.49) .. (7.75,5.48)
  -- cycle;
\draw[disk]
  (8.69,2.88)
  .. controls (9.03,2.98) and (9.40,2.69) .. (9.70,2.48)
  .. controls (10.02,2.25) and (10.04,1.86) .. (10.09,1.48)
  .. controls (10.17,1.00) and (9.65,.80) .. (9.23,.80)
  .. controls (8.83,.80) and (8.37,.75) .. (8.29,1.05)
  .. controls (8.18,1.45) and (7.73,1.55) .. (7.78,1.89)
  .. controls (7.83,2.29) and (8.25,2.74) .. (8.69,2.88)
  -- cycle;

% Slits and the side labels to be identified.
\draw[slit] (4.01,4.10) -- (4.01,4.96);
\node[slit label,above] at (4.01,5.00) {$s_i$};
\node[slit label,left=5pt]  at (4.01,4.53) {$A$};
\node[slit label,right=5pt] at (4.01,4.53) {$B$};

\draw[slit] (4.01,1.23) -- (4.01,2.09);
\node[slit label,above] at (4.01,2.13) {$s_j$};
\node[slit label,left=5pt]  at (4.01,1.66) {$B$};
\node[slit label,right=5pt] at (4.01,1.66) {$A$};

\draw[slit] (8.39,4.11) -- (8.39,4.97);
\node[slit label,left=5pt]  at (8.39,4.54) {$C$};
\node[slit label,right=5pt] at (8.39,4.54) {$D$};

\draw[slit] (8.96,1.35) -- (8.96,2.21);
\node[slit label,left=5pt]  at (8.96,1.78) {$D$};
\node[slit label,right=5pt] at (8.96,1.78) {$C$};

\node at (11.00,3.10) {$\cdots$};
\end{tikzpicture}

